Monte Carlo modeling of low-energy electron-induced secondary electron emission yields in micro-architected boron nitride surfaces

Surface erosion and secondary electron emission (SEE) have been identified as the most critical life-limiting factors in channel walls of Hall-effect thrusters for space propulsion. Recent wall concepts based on micro-architected surfaces have been proposed to mitigate surface erosion and SEE. The idea behind these designs is to take advantage of very-high surface-to-volume ratios to reduce SEE and ion erosion by internal trapping and redeposition. This has resulted in renewed interest to study electron-electron processes in relevant thruster wall materials. In this work, we present calculations of SEE yields in micro-porous hexagonal BN surfaces using stochastic simulations of electron-material interactions in discretized surface geometries. Our model consists of two complementary parts. First we study SEE as a function of primary electron energy and incidence angle in flat surfaces using Monte Carlo simulations of electron multi-scattering processes. The results are then used to represent the response function of discrete surface elements to individual electron rays generated using a ray-tracing Monte Carlo model. We find that micro-porous surfaces result in SEE yield reductions of over 50% in the energy range experienced in Hall thrusters. This points to the suitability of these micro-architected surface concepts to mitigate SEE-related issues in compact electric propulsion devices.

==> DESCS_100.csv <==
x y
0 28.945483
1 28.870522
2 28.647233
3 28.280231
4 27.777009
5 27.14759
6 26.40415
7 25.560501
8 24.631615
9 23.633074
10 22.580579
11 21.48953
12 20.374602
13 19.249451
14 18.126477
15 17.01666
16 15.929512
17 14.872985
18 13.853565
19 12.876314
20 11.944988
21 11.062154
22 10.229327
23 9.44712
24 8.715371
25 8.033288
26 7.399562
27 6.812489
28 6.270068
29 5.77008
30 5.310175
31 4.887926
32 4.500886
33 4.146624
34 3.822763
35 3.527002
36 3.257138
37 3.011076
38 2.786837
39 2.582567
40 2.396533
41 2.227125
42 2.072858
43 1.9323554
44 1.8043586
45 1.6877122
46 1.5813601
47 1.4843401
48 1.3957766
49 1.3148743
50 1.2409127
51 1.1732391
52 1.1112643
53 1.0544556
54 1.0023333
55 0.9544648
56 0.9104611
57 0.869972
58 0.832683
59 0.7983115
60 0.7666039
61 0.7373323
62 0.7102924
63 0.685301
64 0.6621934
65 0.6408222
66 0.621055
67 0.6027729
68 0.5858691
69 0.5702478
70 0.5558227
71 0.542516
72 0.5302581
73 0.5189857
74 0.5086416
75 0.4991745
76 0.4905376
77 0.4826881
78 0.4755875
79 0.4692004
80 0.4634947
81 0.4584402
82 0.4540098
83 0.4501781
84 0.4469217
85 0.4442186
86 0.4420486
87 0.4403922
88 0.4392315
89 0.4385493
90 0.4383295
91 0.4385564
92 0.4392152
93 0.4402918
94 0.4417723
95 0.4436434
96 0.4458921
97 0.448506
98 0.4514728
99 0.4547803
100 0.4584167
101 0.4623707
102 0.4666306
103 0.4711851
104 0.4760231
105 0.4811337
106 0.4865057
107 0.4921284
108 0.497991
109 0.5040829
110 0.5103933
111 0.5169116
112 0.5236274
113 0.5305302
114 0.5376094
115 0.5448547
116 0.5522558
117 0.5598023
118 0.567484
119 0.5752906
120 0.5832121
121 0.5912382
122 0.5993589
123 0.6075641
124 0.6158439
125 0.6241884
126 0.6325876
127 0.6410319
128 0.6495115
129 0.6580168
130 0.6665381
131 0.675066
132 0.683591
133 0.6921038
134 0.7005954
135 0.7090565
136 0.717478
137 0.7258511
138 0.734167
139 0.7424169
140 0.7505924
141 0.7586848
142 0.7666861
143 0.774588
144 0.7823824
145 0.7900615
146 0.7976176
147 0.8050431
148 0.8123307
149 0.819473
150 0.8264629
151 0.8332935
152 0.8399583
153 0.8464504
154 0.8527638
155 0.8588921
156 0.8648294
157 0.8705701
158 0.8761084
159 0.8814391
160 0.8865569
161 0.8914572
162 0.8961348
163 0.9005856
164 0.9048052
165 0.9087896
166 0.9125349
167 0.9160377
168 0.9192945
169 0.9223022
170 0.9250582
171 0.9275595
172 0.9298039
173 0.9317893
174 0.9335139
175 0.9349759
176 0.936174
177 0.937107
178 0.9377741
179 0.9381746
180 0.9383081


==> DESCS_1000.csv <==
x y
0 41.09336
1 40.25951
2 37.9027
3 34.40437
4 30.25565
5 25.92419
6 21.768046
7 18.009264
8 14.750214
9 12.007735
10 9.747543
11 7.910806
12 6.431451
13 5.245968
14 4.298027
15 3.540004
16 2.932812
17 2.444993
18 2.0515393
19 1.7327245
20 1.4730551
21 1.260386
22 1.0852016
23 0.9400382
24 0.8190279
25 0.7175513
26 0.6319482
27 0.5593179
28 0.4973468
29 0.444182
30 0.3983332
31 0.3585951
32 0.3239887
33 0.2937142
34 0.2671154
35 0.24365073
36 0.22287123
37 0.20440272
38 0.18793203
39 0.17319536
40 0.15997012
41 0.14806707
42 0.13732483
43 0.12760529
44 0.11878966
45 0.1107754
46 0.10347373
47 0.09680742
48 0.09070909
49 0.08511985
50 0.07998795
51 0.07526782
52 0.07091928
53 0.06690671
54 0.06319857
55 0.05976674
56 0.05658618
57 0.05363449
58 0.05089166
59 0.04833969
60 0.04596242
61 0.04374528
62 0.04167513
63 0.03974011
64 0.03792947
65 0.03623346
66 0.03464322
67 0.03315072
68 0.03174861
69 0.03043022
70 0.02918944
71 0.028020667
72 0.026918814
73 0.025879193
74 0.024897505
75 0.02396982
76 0.0230924
77 0.022262015
78 0.021475565
79 0.020730167
80 0.020023205
81 0.019352262
82 0.018715088
83 0.018109596
84 0.017533848
85 0.016986068
86 0.016464577
87 0.01596784
88 0.015494421
89 0.015042977
90 0.014612255
91 0.0142011
92 0.013808429
93 0.013433222
94 0.01307453
95 0.012731475
96 0.012403228
97 0.012089009
98 0.011788094
99 0.011499798
100 0.011223482
101 0.01095855
102 0.010704437
103 0.01046061
104 0.010226566
105 0.010001845
106 0.009786004
107 0.009578623
108 0.009379307
109 0.009187691
110 0.009003428
111 0.008826184
112 0.008655649
113 0.008491527
114 0.008333541
115 0.008181431
116 0.008034951
117 0.00789385
118 0.007757916
119 0.007626938
120 0.007500717
121 0.007379058
122 0.007261783
123 0.00714872
124 0.007039709
125 0.006934595
126 0.006833229
127 0.006735472
128 0.006641196
129 0.006550272
130 0.006462582
131 0.006378012
132 0.006296452
133 0.006217799
134 0.00614196
135 0.006068839
136 0.005998343
137 0.005930392
138 0.005864906
139 0.005801808
140 0.00574102
141 0.005682479
142 0.005626117
143 0.00557187
144 0.005519678
145 0.005469485
146 0.005421233
147 0.005374873
148 0.00533036
149 0.005287643
150 0.005246673
151 0.005207411
152 0.005169821
153 0.005133861
154 0.005099496
155 0.005066689
156 0.005035409
157 0.005005626
158 0.004977311
159 0.004950434
160 0.004924972
161 0.004900897
162 0.004878191
163 0.00485683
164 0.004836791
165 0.004818055
166 0.004800611
167 0.004784442
168 0.004769526
169 0.004755849
170 0.004743406
171 0.004732185
172 0.004722169
173 0.004713354
174 0.004705729
175 0.004699287
176 0.004694027
177 0.004689946
178 0.004687029
179 0.00468527
180 0.004684681


==> DESCS_50.csv <==
x y
0 26.552662
1 26.513816
2 26.397726
3 26.205719
4 25.939941
5 25.603379
6 25.199732
7 24.733321
8 24.209069
9 23.6323
10 23.008741
11 22.344296
12 21.645053
13 20.917076
14 20.166416
15 19.398912
16 18.62022
17 17.83567
18 17.050264
19 16.268595
20 15.49486
21 14.732808
22 13.985749
23 13.256555
24 12.547661
25 11.861087
26 11.198457
27 10.561026
28 9.949701
29 9.365083
30 8.807481
31 8.27696
32 7.77336
33 7.296332
34 6.845361
35 6.419796
36 6.018874
37 5.641747
38 5.287489
39 4.955135
40 4.643676
41 4.352092
42 4.079351
43 3.824427
44 3.586308
45 3.364
46 3.156538
47 2.962989
48 2.782456
49 2.61408
50 2.457041
51 2.310567
52 2.1739215
53 2.0464159
54 1.9274031
55 1.8162778
56 1.7124743
57 1.6154697
58 1.5247775
59 1.4399483
60 1.3605683
61 1.2862568
62 1.2166651
63 1.1514741
64 1.090393
65 1.0331572
66 0.979527
67 0.9292852
68 0.8822365
69 0.8382048
70 0.7970323
71 0.7585784
72 0.7227175
73 0.6893382
74 0.6583422
75 0.6296425
76 0.6031633
77 0.578838
78 0.5566087
79 0.5364254
80 0.5182449
81 0.5020301
82 0.4877493
83 0.4753757
84 0.4648863
85 0.4562618
86 0.4494858
87 0.4445443
88 0.44142556
89 0.44011899
90 0.44061556
91 0.4429069
92 0.44698523
93 0.45284294
94 0.46047229
95 0.46986526
96 0.48101336
97 0.49390722
98 0.5085366
99 0.5248901
100 0.5429553
101 0.5627178
102 0.5841625
103 0.6072721
104 0.6320278
105 0.658409
106 0.6863934
107 0.7159565
108 0.7470721
109 0.779712
110 0.8138461
111 0.8494419
112 0.8864654
113 0.9248803
114 0.9646483
115 1.0057291
116 1.0480807
117 1.0916589
118 1.1364175
119 1.1823087
120 1.2292827
121 1.2772882
122 1.3262719
123 1.376179
124 1.426953
125 1.4785359
126 1.5308685
127 1.5838899
128 1.637538
129 1.6917497
130 1.7464605
131 1.8016053
132 1.8571173
133 1.9129292
134 1.9689733
135 2.0251812
136 2.0814828
137 2.1378099
138 2.1940909
139 2.2502559
140 2.3062357
141 2.3619579
142 2.4173535
143 2.4723516
144 2.5268816
145 2.580874
146 2.6342595
147 2.6869711
148 2.7389379
149 2.7900943
150 2.8403737
151 2.889711
152 2.9380411
153 2.985301
154 3.031428
155 3.076364
156 3.120048
157 3.162421
158 3.20343
159 3.24302
160 3.281137
161 3.317731
162 3.352755
163 3.38616
164 3.417902
165 3.44794
166 3.476233
167 3.502743
168 3.527436
169 3.550276
170 3.571235
171 3.590283
172 3.607396
173 3.62255
174 3.635725
175 3.646903
176 3.65607
177 3.663212
178 3.668321
179 3.671388
180 3.672411


==> DESCS_500.csv <==
x y
0 37.90724
1 37.50385
2 36.33044
3 34.4902
4 32.13356
5 29.43296
6 26.55843
7 23.658858
8 20.851575
9 18.219284
10 15.812574
11 13.655492
12 11.752159
13 10.09306
14 8.660311
15 7.431681
16 6.383446
17 5.49225
18 4.736223
19 4.095568
20 3.552777
21 3.092638
22 2.702091
23 2.370032
24 2.0870827
25 1.8453612
26 1.6382685
27 1.4602895
28 1.3068237
29 1.174035
30 1.0587256
31 0.9582282
32 0.8703159
33 0.7931273
34 0.7251043
35 0.6649398
36 0.6115353
37 0.5639653
38 0.5214482
39 0.4833221
40 0.4490251
41 0.4180788
42 0.3900742
43 0.3646611
44 0.3415387
45 0.3204471
46 0.3011621
47 0.283489
48 0.2672581
49 0.25232113
50 0.23854866
51 0.22582656
52 0.21405428
53 0.2031433
54 0.19301458
55 0.18359818
56 0.17483175
57 0.16665945
58 0.15903131
59 0.15190248
60 0.14523248
61 0.13898488
62 0.1331267
63 0.12762805
64 0.12246179
65 0.11760326
66 0.11302999
67 0.10872146
68 0.10465891
69 0.10082516
70 0.09720448
71 0.09378238
72 0.09054562
73 0.08748193
74 0.08458003
75 0.08182954
76 0.07922076
77 0.07674487
78 0.07439363
79 0.07215937
80 0.07003505
81 0.06801405
82 0.06609029
83 0.06425808
84 0.06251211
85 0.06084746
86 0.05925953
87 0.05774405
88 0.05629698
89 0.05491457
90 0.05359334
91 0.05233002
92 0.05112152
93 0.04996496
94 0.04885766
95 0.04779707
96 0.04678082
97 0.04580669
98 0.04487257
99 0.04397649
100 0.04311658
101 0.04229113
102 0.04149845
103 0.04073701
104 0.04000534
105 0.03930207
106 0.0386259
107 0.03797558
108 0.03734997
109 0.03674796
110 0.0361685
111 0.03561062
112 0.03507341
113 0.03455596
114 0.03405746
115 0.0335771
116 0.03311414
117 0.03266787
118 0.03223763
119 0.03182276
120 0.03142266
121 0.03103677
122 0.03066453
123 0.030305412
124 0.029958946
125 0.029624642
126 0.029302074
127 0.028990789
128 0.028690406
129 0.028400538
130 0.02812082
131 0.027850897
132 0.027590453
133 0.027339147
134 0.027096698
135 0.026862822
136 0.026637228
137 0.026419679
138 0.026209909
139 0.02600768
140 0.025812782
141 0.025625006
142 0.025444134
143 0.02526997
144 0.025102336
145 0.02494105
146 0.024785948
147 0.02463688
148 0.024493666
149 0.024356193
150 0.024224301
151 0.024097863
152 0.02397677
153 0.023860884
154 0.023750095
155 0.023644306
156 0.02354342
157 0.023447329
158 0.023355935
159 0.023269179
160 0.023186962
161 0.023109208
162 0.023035858
163 0.022966821
164 0.022902057
165 0.022841508
166 0.022785104
167 0.022732822
168 0.022684572
169 0.022640339
170 0.022600094
171 0.022563784
172 0.022531372
173 0.022502843
174 0.022478162
175 0.022457325
176 0.022440308
177 0.022427078
178 0.022417634
179 0.022411956
180 0.022410062


==> data.csv <==
x y
0 0.0
1 0.0
2 0.0
3 0.0
4 0.0
5 0.0
6 0.0
7 0.0
8 0.0
9 0.0
10 0.0
11 0.0
12 0.0
13 1.02968359597e-22
14 1.32907943036e-19
15 2.75361358843e-19
16 3.26963453716e-19
17 5.74353146585e-19
18 6.69842185501e-19
19 1.18676698372e-18
20 1.3696263355e-18
21 1.96914208662e-18
22 2.1749721726e-18
23 2.48777987472e-18
24 2.66087419842e-18
25 2.93205897275e-18
26 3.08001123621e-18
27 3.33495494741e-18
28 3.46595139524e-18
29 3.71806555705e-18
30 3.8388798712e-18
31 4.09934855703e-18
32 4.21572143441e-18
33 4.49610557102e-18
34 4.61332296086e-18
35 4.92681608518e-18
36 5.05017738651e-18
37 5.40978785522e-18
38 5.54445808827e-18
39 5.95445745743e-18
40 6.10396602671e-18
41 6.55525581008e-18
42 6.72037526424e-18
43 7.20563827085e-18
44 7.38611143933e-18
45 7.91122035698e-18
46 8.10779047707e-18
47 8.68026833689e-18
48 8.89430020235e-18
49 9.51023581603e-18
50 9.74193778723e-18
51 1.03812540699e-17
52 1.06280878659e-17
53 1.12600479555e-17
54 1.15164980247e-17
55 1.21129122563e-17
56 1.23718906879e-17
57 1.29172691562e-17
58 1.31720861108e-17
59 1.36640749744e-17
60 1.39097239002e-17
61 1.43539020391e-17
62 1.4587367701e-17
63 1.49923570791e-17
64 1.52123371972e-17
65 1.55869915724e-17
66 1.57934306472e-17
67 1.61453087673e-17
68 1.63389214633e-17
69 1.667307181e-17
70 1.68548844403e-17
71 1.71727825242e-17
72 1.73437049766e-17
73 1.76431896691e-17
74 1.78037106802e-17
75 1.80807410667e-17
76 1.82308776047e-17
77 1.84822169706e-17
78 1.86217141332e-17
79 1.88465036228e-17
80 1.89751081486e-17
81 1.91746472111e-17
82 1.92922856894e-17
83 1.94690090659e-17
84 1.95758364467e-17
85 1.97324611379e-17
86 1.98288299067e-17
87 1.99679145237e-17
88 2.00543175071e-17
89 2.01781063143e-17
90 2.02551212864e-17
91 2.03655210027e-17
92 2.04337663921e-17
93 2.05323689845e-17
94 2.05924712781e-17
95 2.0680586689e-17
96 2.07331574369e-17
97 2.08118462839e-17
98 2.08574664699e-17
99 2.0927573584e-17
100 2.09667837565e-17
101 2.10289759313e-17
102 2.10622711113e-17
103 2.11170801895e-17
104 2.11449088685e-17
105 2.11927770563e-17
106 2.12155435294e-17
107 2.12568646568e-17
108 2.12749336783e-17
109 2.13100841996e-17
110 2.13237867759e-17
111 2.1353143478e-17
112 2.13627826899e-17
113 2.13867281454e-17
114 2.13925842133e-17
115 2.14115036852e-17
116 2.14138378994e-17
117 2.14281119299e-17
118 2.14271694095e-17
119 2.1437165366e-17
120 2.1433176815e-17
121 2.14392413174e-17
122 2.1432424025e-17
123 2.1434877162e-17
124 2.14254354966e-17
125 2.14245672411e-17
126 2.14126928605e-17
127 2.14087619328e-17
128 2.13946339059e-17
129 2.13878692028e-17
130 2.13716542027e-17
131 2.13622585618e-17
132 2.13441112494e-17
133 2.13322667803e-17
134 2.13123304285e-17
135 2.12982041985e-17
136 2.12766115319e-17
137 2.12603603813e-17
138 2.12372345444e-17
139 2.12190082709e-17
140 2.1194463815e-17
141 2.11744066407e-17
142 2.11485504358e-17
143 2.11268011827e-17
144 2.10997332003e-17
145 2.1076424778e-17
146 2.10482387317e-17
147 2.10234974494e-17
148 2.09942813066e-17
149 2.09682263177e-17
150 2.09380627112e-17
151 2.09108057133e-17
152 2.08797722793e-17
153 2.08514174735e-17
154 2.08195871409e-17
155 2.07902313974e-17
156 2.07576726459e-17
157 2.07274058128e-17
158 2.06941829095e-17
159 2.06630882048e-17
160 2.06292614288e-17
161 2.05974158726e-17
162 2.05630417291e-17
163 2.05305165855e-17
164 2.04956480114e-17
165 2.04625092211e-17
166 2.04271957844e-17
167 2.0393504376e-17
168 2.03577924672e-17
169 2.03236049428e-17
170 2.02875379588e-17
171 2.02529066509e-17
172 2.02165251717e-17
173 2.01814985714e-17
174 2.01448405284e-17
175 2.01094635864e-17
176 2.00725644224e-17
177 2.00368788244e-17
178 1.9999771646e-17
179 1.99638160638e-17
180 1.99265317855e-17
181 1.98903421069e-17
182 1.98529095873e-17
183 1.98165191259e-17
184 1.97789652961e-17
185 1.97424049836e-17
186 1.97047549679e-17
187 1.96680535297e-17
188 1.96303307598e-17
189 1.95935148767e-17
190 1.95557411981e-17
191 1.95188356538e-17
192 1.94810314264e-17
193 1.94440592437e-17
194 1.9406243436e-17
195 1.93692260019e-17
196 1.93314162786e-17
197 1.92943734596e-17
198 1.92565862648e-17
199 1.92195365129e-17
200 1.91817871471e-17

